HubPUG: Proper Motions for Local Group Dwarfs observed with HST utilizing Gaia as a Reference Frame

We present the method behind HubPUG, a software tool built for recovering systemic proper motions (PMs) of Hubble Space Telescope (HST) fields with two epochs of observations by utilizing stars observed by Gaia as a foreground frame of reference. HST PM experiments have typically relied on the use of distant background galaxies or quasi-stellar objects (QSOs) as stationary sources against which to measure PMs. Without consistent profiles, background galaxies are more difficult to centroid, but benefit on-aggregate from their large numbers. QSOs, though they can be fit with stellar point-spread functions, are sparse, with most fields containing none. Historically, the use of stars as references against which to measure PMs would have been difficult because they have individual PMs of their own. However, Gaia has now provided positions and PMs for over 1.4 billion stars, which are much more likely to be well-imaged in the fields around targets versus background sources, have predictable stellar profiles, and require less observing time per-image for good signal-to-noise. This technique allows us to utilize the power of Gaia to measure the PM of targets too faint for Gaia to observe itself. We have recovered PMs for the Milky Way satellites Sculptor and Draco with comparable uncertainties over HST-only and Gaia-only measurements, limited primarily by the current capabilities of the Gaia data. We also show the promise of this method for satellites of M31 with a new PM measurement for Andromeda VII.

==> neededchanges.txt <==
- Remove discussion of F555W vs F606W in observations, method, tone down in And VII section
- instrumental magnitude as -2.5log(flux)

- fix Sculptor and Draco results section, small paragraph for the with QSOs vs without QSOs result

- Switch ordering of Ands' and NGCs' results

- quantify poorness of NGC results

- proof tobias' systematic errors section

- Rewrite exposure-time recommendation to lean on ISR
